Timing and Synchronization of the DUNE Neutrino Detector

The DUNE neutrino experiment far detector has a fiducial mass of 40 kt. The O(1 M) readout channels are distributed over the 4 x 10kt modules and need to be synchronized to O( 10 ns ) with a reliable, simple, affordable system. For the majority of channels a simple DC-balanced protocol is used, with clock and synchronization information encoded on the same fibre. The remaining channels use "White Rabbit" (IEEE-1588). Small scale tests show a timing jitter of <100 ps. The DUNE timing system has been successfully prototyped at the ProtoDUNE-SP detector at CERN.

==> images/example_dune_timing_system_waveforms_wavedrom.json <==
{signal: [
  {name: 'Fixed length command (8b/10b symbols)',         wave: '33.3.3.3.3.3.3',data:['','prbs','prbs','K28.1','cmd','prbs','prbs']},
  {name: 'Variable length command (8b/10b symbols)',      wave: '33.3.3.3.3.3|3.3.3.3.3',data:['','prbs','prbs','A(7:0)','A(15:8)','cmd','D0','Dn','chk(7:0)','chk(15:8)','K28.5']}
  ]
}

